Kernel-based methods for Solving Time-Dependent Advection-Diffusion Equations on Manifolds

In this paper, we extend the class of kernel methods, the so-called diffusion maps (DM) and ghost point diffusion maps (GPDM), to solve the time-dependent advection-diffusion PDE on unknown smooth manifolds without and with boundaries. The core idea is to directly approximate the spatial components of the differential operator on the manifold with a local integral operator and combine it with the standard implicit time difference scheme. When the manifold has a boundary, a simplified version of the GPDM approach is used to overcome the bias of the integral approximation near the boundary. The Monte-Carlo discretization of the integral operator over the point cloud data gives rise to a mesh-free formulation that is natural for randomly distributed points, even when the manifold is embedded in high-dimensional ambient space. Here, we establish the convergence of the proposed solver on appropriate topologies, depending on the distribution of point cloud data and boundary type. We provide numerical results to validate the convergence results on various examples that involve simple geometry and an unknown manifold. Additionally, we also found positive results in solving the one-dimensional viscous Burger's equation where GPDM is adopted with a pseudo-spectral Galerkin framework to approximate nonlinear advection term.

==> 1D_burger/text.txt <==
(a).burgersinx.eps discrete $L_2$ error when $T=0.005,dt=0.0001$ with 160 eigenfunctions.

 absolute error as a function of space and time ($N=800,dt=0.001,M=160$),:
(b).burgersinxFD.eps eigenfunctions generated from finite difference modification on boundary   
(c).burgersinxGPDM.eps  eigenfunctions generated from GPDM .

==> 2D_disk/text.txt <==
discrete $L_2$ error at $T=0.005$ with $dt=0.0001$:

(a). 2ddisk.eps. Neumann boundary 
(b). 2ddiskdir.eps  Dirichlet boundary

absolute error as a function of $\theta$ and $\varphi$ with $N=2070,dt=0.001$. Neumann boundary 
(a)2ddiskFDcontour50 $t=0.05$ finite difference modification on boundary. 
(b)2ddiskGPDMcontour50 $t=0.05$ GPDM linear extension. 

(c)2ddiskFDcontour150 at $t=0.15$: finite difference modification on boundary  
(d)2ddiskGPDMcontour150 at $t=0.15$ GPDM linear extension. 
 
(e)2ddiskFDcontour300 at $t=0.3$ finite difference modification on boundary 
(f)2ddiskGPDMcontour300 at $t=0.3$ GPDM linear extension.


absolute error as a function of $\theta$ and $\varphi$ with $N=2070,dt=0.001$. Neumann boundary 
(a)2ddiskVCcontour50 $t=0.05$ truncated with 3 layers . 
(b)2ddiskGPDMcontour50dir $t=0.05$ GPDM linear extension. 

(c)2ddiskVCcontour150 at $t=0.15$: truncated with 3 layers 
(d)2ddiskGPDMcontour150dir at $t=0.15$ GPDM linear extension. 
 
(e)2ddiskVCcontour300 at $t=0.3$ truncated with 3 layers 
(f)2ddiskGPDMcontour300dir at $t=0.3$ GPDM linear extension.



==> On_cow/text.txt <==

dt=1e-3, b=[1,1,1], f=1. 

Relatively Difference on space:

(a). cow_heatf_t10 heat equation at time 0.01 
(b). cow_heatf_t100 heat equation at time 0.1 
(c). cow_heatf_t200 heat equation at time 0.2

(d). cow_advectionf_t10 advection-diffusion at time 0.01
(e). cow_advectionf_t100 advection-diffusion at time 0.1
(f). cow_advectionf_t200 advection-diffusion at time 0.2


Maximum of Relatively Difference w.r.t time :
(a). cow_heatf_relative_diff. Heat equation 
(b). cow_advectionf_relative_diff   advection-diffusion
